Album cover art image generation with Generative Adversarial Networks

Generative Adversarial Networks (GANs) were introduced by Goodfellow in 2014, and since then have become popular for constructing generative artificial intelligence models. However, the drawbacks of such networks are numerous, like their longer training times, their sensitivity to hyperparameter tuning, several types of loss and optimization functions and other difficulties like mode collapse. Current applications of GANs include generating photo-realistic human faces, animals and objects. However, I wanted to explore the artistic ability of GANs in more detail, by using existing models and learning from them. This dissertation covers the basics of neural networks and works its way up to the particular aspects of GANs, together with experimentation and modification of existing available models, from least complex to most. The intention is to see if state of the art GANs (specifically StyleGAN2) can generate album art covers and if it is possible to tailor them by genre. This was attempted by first familiarizing myself with 3 existing GANs architectures, including the state of the art StyleGAN2. The StyleGAN2 code was used to train a model with a dataset containing 80K album cover images, then used to style images by picking curated images and mixing their styles.

==> gfx/experiment/sample.csv <==
,album_type,href,id,image_url_640,image_url_300,image_url_64
1,single,https://api.spotify.com/v1/albums/6VUPxk1WsnAHD1yDlPtGwY,6VUPxk1WsnAHD1yDlPtGwY,https://i.scdn.co/image/ab67616d0000b273e33b92dd515979177fbc2905,https://i.scdn.co/image/ab67616d00001e02e33b92dd515979177fbc2905,https://i.scdn.co/image/ab67616d00004851e33b92dd515979177fbc2905
17,compilation,https://api.spotify.com/v1/albums/4T63Qbog5LdXhbZ9czS1jq,4T63Qbog5LdXhbZ9czS1jq,https://i.scdn.co/image/ab67616d0000b273485e1866d41877166eb5e6ca,https://i.scdn.co/image/ab67616d00001e02485e1866d41877166eb5e6ca,https://i.scdn.co/image/ab67616d00004851485e1866d41877166eb5e6ca
19,compilation,https://api.spotify.com/v1/albums/79F4jBcsI4qg66Xax1u4U8,79F4jBcsI4qg66Xax1u4U8,https://i.scdn.co/image/ab67616d0000b2739821d5e58a3fba7559dc2722,https://i.scdn.co/image/ab67616d00001e029821d5e58a3fba7559dc2722,https://i.scdn.co/image/ab67616d000048519821d5e58a3fba7559dc2722
25,album,https://api.spotify.com/v1/albums/0c78nsgqX6VfniSNWIxwoD,0c78nsgqX6VfniSNWIxwoD,https://i.scdn.co/image/ab67616d0000b27373d92707b0e7da0c493f5b86,https://i.scdn.co/image/ab67616d00001e0273d92707b0e7da0c493f5b86,https://i.scdn.co/image/ab67616d0000485173d92707b0e7da0c493f5b86

